Railway LiDAR semantic segmentation based on intelligent semi-automated data annotation

Automated vehicles rely on an accurate and robust perception of the environment. Similarly to automated cars, highly automated trains require an environmental perception. Although there is a lot of research based on either camera or LiDAR sensors in the automotive domain, very few contributions for this task exist yet for automated trains. Additionally, no public dataset or described approach for a 3D LiDAR semantic segmentation in the railway environment exists yet. Thus, we propose an approach for a point-wise 3D semantic segmentation based on the 2DPass network architecture using scans and images jointly. In addition, we present a semi-automated intelligent data annotation approach, which we use to efficiently and accurately label the required dataset recorded on a railway track in Germany. To improve performance despite a still small number of labeled scans, we apply an active learning approach to intelligently select scans for the training dataset. Our contributions are threefold: We annotate rail data including camera and LiDAR data from the railway environment, transfer label the raw LiDAR point clouds using an image segmentation network, and train a state-of-the-art 3D LiDAR semantic segmentation network efficiently leveraging active learning. The trained network achieves good segmentation results with a mean IoU of 71.48% of 9 classes.

==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

In this paper authors present the method based on combined
image and lidar data for semantic segmentation.  Although
the paper contributes to the area of LiDAR-based semantic
segmentation, it lacks comprehensive comparison with
existing methods to better highlight its research merits.
The paper is not quite ready yet and its presented dataset
is relatively small. More details on the experimental
result section can improve the quality of the work.


----------------------------------------
Comments on Video demonstration:

[None found]

==> reviews/Comments_to_reviewer_fwu.txt <==
Comments

The paper introduces a novel approach for 3D LiDAR semantic segmentation in the railway environment, which is a relatively underexplored area compared to the automotive sector. The integration of scans and images, along with the semi-automated annotation pipeline, represents a promising approach leveraging multiple data sources for improved perception. However, the authors should address the following issues for acceptance:

- The authors should briefly introduce Semantic Segmentation and introduce all relevant abbreviations (IoU, fwIoU, .. ). - DONE in section VI Evaluation

- Due to hardly available public data sets for environmental perception in the rail environment, the authors claimed to contribute a dedicated dataset with camera and lidar data. Nevertheless, the authors refer to non-public data sets, thus failing to close the aforementioned gap. It would be a valuable contribution if the data sets used for research were made open source. - DONE in section VII Summary by explictly highlighting the need to create a public dataSET, which is currently not possible due to the rail infrastructure being regulated and not open for public access. 

- Presentation and discussion of outcomes:

--Fig1/2 depict effects and anomalies in data preprocessing. A more explicit annotation in the illustrations would intuitively illustrate mentioned effects. - DONE in caption of figure

--Inference examples in Fig 5-7 are very illustrative. For these examples accuracy (%) and annotations for relevant classes would be additionally beneficial. - DONE as Examples are shown for qualitative evaluation and visualization as stated, as quantitative evaluation or scores of single Scans are not representative. We use the mean and frequency weighted IoU over the entire data to provide quantitative evaluation in table 1 

-Figures 3 and 4 appear to be simply copied from the referenced literature, the quality is very poor. The figures should be optimised and individualised accordingly. - DONE excluded image of deeplabv3 and adapted graphic from 2DPass with own images and Scans to Show Railway data

-The references are not formatted in IEEE Standard - DONE using IEEEtrans bib style




==> reviews/Review1451.txt <==
Reviewer 11 of IEEE IV 2024 submission 212

Comments to the author
======================

Recommendation for Acceptance: Accept with Minor Revisions

Justification: The paper contributes valuable insights into
LiDAR-based semantic segmentation for railways, an
under-researched area. The proposed toolchain and active
learning approach are innovative and show potential for
broad application. 

Areas for Improvement:
1.While the creation of a new dataset is valuable, the
paper could benefit from a discussion on the dataset's size
and diversity. Future work could focus on expanding the
dataset to cover more varied environmental conditions and
scenarios.

2. A more detailed comparison with existing methods, if
available, could further validate the superiority of the
proposed approach.

3. It would be helpful to include a few minor explanations
about the network training settings in addition to more
information regarding the difficulties associated with
human adjustments throughout the annotation process.

==> reviews/Review3641.txt <==
Reviewer 12 of IEEE IV 2024 submission 212

Comments to the author
======================


This paper described a pipeline for annotating LiDAR sensor
readings, as applied to LiDAR-based semantic segmentation
tasks. Compared with the many existing datasets for
autonomous cars, this work was developed for the automated
trains, an important domain that has been largely
overlooked. The paper first introduced the data collection,
including 2D vision and LiDAR point clouds. Then it
described a labeling approach that leverages image
segmentation for annotating point cloud data. Finally,
training methods were described for LiDAR-based semantic
segmentation. 

The paper title indicates that the paper is about a
"toolchain". That's technically correct and points out the
main concern.  This paper pretty much describes a few
existing tools or datasets one after another (including
FLLT.AI, Deeplabv3+, Railsem19, and 2DPass). The
theoretical contribution is very limited if any. While it's
possible for system papers to contribute to the community
by introducing new systems or dataset. This paper, however,
neither open-sourced the system, nor made the created
dataset publicly available to the community.  Then it's
unclear what this paper contributes to the community. 

There are writing issues in the paper. One example is the
misuse of tense in many sentences. Section II on related
work included sentences such as "... are publishing
contributions...", "... are using convolutional neural
networks..." and "... are implementing track and
switch...".  Those were published papers, and should be
described in the past tense form of the verb. 

This paper doesn't include an overview figure to showcase
the proposed pipeline, but included two overview figures
from existing papers (Fig. 3 and Fig. 4), which is very
strange.  Instead of presenting contributions made by the
others, it's much more important for this paper to clearly
present how those existing pieces are connected and
integrated to form a coherent system, which is missing in
the paper. 

The "mean IoU" result is 71.48% in Table I and in the
description of Section VI (Evaluation). In Section VII, the
number became 71.45%. Not sure it's a typo or something
else. While the difference is very small, such
inconsistency should be avoided in scientific writing. In
Table I, there are a few classes (including RAIL TRACK and
CONSTRUCTION), where the manually corrected dataset
performed even worse than the pre-labeled dataset, which is
counter-intuitive. There were no discussions about what
caused the performance reduction given better-quality
training data. 

==> reviews/Review827.txt <==
Reviewer 9 of IEEE IV 2024 submission 212

Comments to the author
======================

n this article, the authors presented an extremely small
closed-source point cloud dataset for semantic segmentation
to aid automated train driving.  

The authors wrote, To achieve a good performance
despite a small dataset, we train the network using active
learning. This sounds like active learning is the solution
to data scarcity in ML / DL, but active learning does not
guarantee good performance despite a small dataset. 

The authors wrote, The trained network achieves very good
segmentation results with
a mean IoU of 71.48% of 9 classes in real-time
performance.
Very good is exaggerated, and since their dataset is
private, it is not possible to verify if this method is
really very good as they claimed. The authors claimed to
have real-time performance which is not backed up by proper
evidence. 

The dataset started with 602 coarsely labeled scans and
ended up with 110 precisely labeled scans for training and
25 scans for testing. This is an extremely small collection
for a moving vehicle. Furthermore, each point cloud has
about 10K points. Public datasets like SemanticKITTI or
WADS have around 100K-200K points per scan. Their final
training dataset has 110 x 10K = 1100K points which is
about 10 scans from SemanticKITTI. Well I am not opposed to
the small dataset, but it should have a well-grounded
reason. E.g., your dataset is about scenes that rarely
occur forcing you to stay with a small number of scans.
However, spending time and money to install sensors on the
train to produce only 110 scans does not make sense. 

The dataset collection is fundamentally flawed. For any
DL/ML algorithm data should be selected such that the test
data remains unseen to the model being developed with the
trained data. Your data can be sequential or not, but
training and test data should not come from the same scene
which is not the case for this work. From the description,
it looks like they worked on a single scene to produce the
training and testing data. As their model has seen the test
data beforehand, it produces unreal test time performance.
Therefore, their produced result is exaggerated and is not
trustworthy. If you look at some public datasets like
SemanticKITTI, WADS, or nuScenes, they have collected the
data scene-wise so that the researcher can properly test
their methods by separating the training and test scenes. 

The author claimed that their semantic segmentation has a
real-time performance with a rate of more than 10Hz. More
than 10Hz is not a scientific word as other researchers
wont be able to compare their execution time with "more
than 10Hz". You need to be precise, perhaps report the
execution time in milliseconds. The authors mentioned that
the initial data is filtered, and cropped. These operations
are very expensive in terms of computation. To be able to
say that your segmentation is real-time, you need to add
this pre-processing time to the total execution time. 

It is a bit ironic that the authors are saying that there
is no public dataset while they are not publishing their
dataset either. Their statement on the public dataset is
also incorrect. One of the works cited by the authors
[OSDaR23] has publicly available labeled point cloud data
for railway scenes. If you look at the Annotation
Specification section of the OSDaR23 paper, you find that
they have done annotation for semantic segmentation. They
also have an image of semantic labels of a point cloud scan
in the paper. Please read the article you cite. 


 The author stated,  We demonstrate, how these
well-established networks can be transferred and applied to
the rail domain."
Ok, I understand that you have applied these
well-established networks to the so-called rail domain. But
how did you transfer these networks? What changes did you
make to do the transfer?? The "rail domain" may sound legit
in many contexts, but for deep learning context, the word
domain is associated with the domain adaptation, hence
this is a very poor choice of word and does convey a wrong
message. 

The authors stated, As only raw data is available in
the dataset, additional pre-processing steps lead to a
suitable
dataset of high quality. Pre-processing steps do not
necessarily lead to a high-quality dataset. 

The authors stated The LiDAR has a resolution of
approximately 32,000
points per scan at a rate of 4 Hz. Point per scan is not
related to LiDAR resolution. Along with many other factors,
it mainly depends on the number, angle, and spacing of the
laser beams.  

The authors stated, Thirdly, the train moves at a speed of
up to 100 km/h, which induces a movement of up to 3.6 m
during the 100 ms recording duration of a LiDAR scan. This
statement contradicts the last one I mentioned here. So, if
your LiDAR is 4Hz, the LiDAR scan duration would be
250milli seconds. A 4Hz LiDAR cannot have a 100ms recording
duration. 

For active learning, the authors have used a book instead
of peer-reviewed articles. Well, book publication goes
through a lot of scrutiny but it is not peer-reviewed and
often contains biased information. I am not opposed to
citing books, but as researchers, we should cite
peer-reviewed articles or books that use peer-reviewed
content to produce learnable materials. The book authors
cited is not peer-reviewed and did not cite peer-reviewed
works. 

The authors cited a book by R. Monarch for active learning
and stated We selected scans based on diversity sampling
and uncertainty sampling as proposed by R. Monarch

Well, you used average entropy as a measure of diversity.
R. Monarch did not use average entropy as a measure of
diversity. Entropy can be used to calculate diversity, but
the way you averaged the entropy, the diversity information
is diluted. Please read on how to use entropy to calculate
diversity, and this time please read a peer-reviewed paper.


You did not cite the work you used for uncertainty
calculation. Also, the measure you used for uncertainty has
a name. Even R. Monarch wrote the name of this uncertainty
measure in his book. Please use the original name of the
measure and give credit to the original author. 

A side note: Entropy is also a measure of uncertainty. More
precisely it is a measure of total uncertainty.

==> reviews/VTC_review_248326.txt <==
https://vtc2024fall.trackchair.com/review/248326

Novelty 2: Derivative
The novelty of this paper is very limited.

Contribution 1: Little or no contribution
Made little contribution to the field.

Presentation 3: Adequate
The paper has a clear structure and is clearly expressed.

Recommendation 2: Reject
The overall recommendation for this paper is to reject it.


==> reviews/VTC_review_252034.txt <==
https://vtc2024fall.trackchair.com/review/252034

Relevance 4: Good match

Novelty 3: Incremental

Contribution 4: Solid work

Presentation 4: Clear

Recommendation 3: Possible accept


==> reviews/VTC_review_252590.txt <==
https://vtc2024fall.trackchair.com/review/252590

Relevance 4: Good match

Novelty 3: Incremental

Contribution 3: Worthwhile contribution

Presentation 3: Adequate

Recommendation 3: Possible accept

Comments
The paper introduces a novel approach for 3D LiDAR semantic segmentation in the railway environment, which is a relatively underexplored area compared to the automotive sector. The integration of scans and images, along with the semi-automated annotation pipeline, represents a promising approach leveraging multiple data sources for improved perception. However, the authors should address the following issues for acceptance:

- The authors should briefly introduce Semantic Segmentation and introduce all relevant abbreviations (IoU, fwIoU, .. ).
- Due to hardly available public data sets for environmental perception in the rail environment, the authors claimed to contribute a dedicated dataset with camera and lidar data. Nevertheless, the authors refer to non-public data sets, thus failing to close the aforementioned gap. It would be a valuable contribution if the data sets used for research were made open source.
- Presentation and discussion of outcomes:
--Fig1/2 depict effects and anomalies in data preprocessing. A more explicit annotation in the illustrations would intuitively illustrate mentioned effects.
--Inference examples in Fig 5-7 are very illustrative. For these examples accuracy (%) and annotations for relevant classes would be additionally beneficial.
-Figures 3 and 4 appear to be simply copied from the referenced literature, the quality is very poor. The figures should be optimised and individualised accordingly.
-The references are not formatted in IEEE standard




==> reviews/iThenticateScanResult.txt <==
IEEE IV 2024 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 212 received a cumulative similarity score 24%.

For more information about the scan, log in at
https://its.papercept.net with your PIN 36641 and password, enter your
IEEE IV 2024 author workspace, and select the option 'Inspect the
reviews and decision letter' under 'Choose an option...' for submission
212.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
